A Simple and Strongly-Local Flow-Based Method for Cut Improvement

Many graph-based learning problems can be cast as finding a good set of vertices nearby a seed set, and a powerful methodology for these problems is based on maximum flows. We introduce and analyze a new method for locally-biased graph-based learning called SimpleLocal, which finds good conductance cuts near a set of seed vertices. An important feature of our algorithm is that it is strongly-local, meaning it does not need to explore the entire graph to find cuts that are locally optimal. This method solves the same objective as existing strongly-local flow-based methods, but it enables a simple implementation. We also show how it achieves localization through an implicit L1-norm penalty term. As a flow-based method, our algorithm exhibits several ad- vantages in terms of cut optimality and accurate identification of target regions in a graph. We demonstrate the power of SimpleLocal by solving problems on a 467 million edge graph based on an MRI scan.

==> figures/cut-graph-test.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-graph-test.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{131.83319092bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98932459)%
    \put(0,0){\includegraphics[width=\unitlength]{cut-graph-test.eps}}%
    \put(0.09189068,0.07384337){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{s}}}%
    \put(0.97765876,0.91210472){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.06935178,0.67184472){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{2$\alpha$}}}%
    \put(0.13436906,0.36070435){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{4$\alpha$}}}%
    \put(0.29041037,0.16687772){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{4$\alpha$}}}%
    \put(0.25790173,0.38143459){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{7$\alpha$}}}%
    \put(0.59599136,0.94491707){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{3$\beta$}}}%
    \put(0.73902934,0.84955851){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{4$\beta$}}}%
    \put(0.66751026,0.66751018){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{7$\beta$}}}%
    \put(0.7563673,0.49413102){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{3$\beta$}}}%
    \put(0.92974647,0.72385849){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{2$\beta$}}}%
    \put(0.1716203,0.77492992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.37037833,0.59376115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.14347759,0.42842261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.59024328,0.47415458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.36861941,0.22262906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.56737744,0.1100582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.78020668,0.30529838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.90860788,0.57968993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.66763582,0.76965333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.44601194,0.92092046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.07655415,0.89716034){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{Set 
R}}}%
    \put(0.61590493,0.36937323){\color[rgb]{0.16470588,0.49803922,1}\makebox(0,0)[lb]{\smash{4$\beta$}}}%
  \end{picture}%
\endgroup%

